Equilibrated stress tensor reconstruction and a posteriori error estimation for nonlinear elasticity

We consider hyperelastic problems and their numerical solution using a conforming finite element discretization and iterative linearization algorithms. For these problems, we present equilibrated, weakly symmetric, $H(\rm{div)}$-conforming stress tensor reconstructions, obtained from local problems on patches around vertices using the Arnold--Falk--Winther finite element spaces. We distinguish two stress reconstructions, one for the discrete stress and one representing the linearization error. The reconstructions are independent of the mechanical behavior law. Based on these stress tensor reconstructions, we derive an a posteriori error estimate distinguishing the discretization, linearization, and quadrature error estimates, and propose an adaptive algorithm balancing these different error sources. We prove the efficiency of the estimate, and confirm it on a numerical test with analytical solution for the linear elasticity problem. We then apply the adaptive algorithm to a more application-oriented test, considering the Hencky--Mises and an isotropic damage models.

==> tests/L-shape/L-shape_HM.dat <==
#Comparaison des estimateurs et nombre d'itération Newton sans ou avec critère d'arret adaptif
i_mesh	nbmari	nbmare	nbitri	nbitre	eta_sp_rita		eta_sp_resi		eta_ln_rita		eta_ln_resi
0	34	34	2	4	0.37135237382354613	0.37129820271186265	1.2871487496756406E-002	3.2717127328575019E-010
1	87	87	2	4	0.27388559723302497	0.27306863276670812	2.5647030912031049E-002	7.6593828955241628E-007
2	164	164	3	5	0.19037223853498361 	0.19036287920122147	1.2741178017543005E-003	3.7613772015394584E-010
3	290	290	3	5	0.13365693871169607	0.13360101347760112	2.7108356390428238E-003	1.4394474946685163E-007
4	469	469	3	5	8.8569799850277839E-002	8.8116218208945565E-002	4.1369513819648120E-003	1.2580281574128500E-006
5	691	691	4	6	5.4439745563822549E-002	5.4412288810988058E-002	9.8131678760996280E-004	1.5720485865311939E-007
6	1146	1146	4	6	3.2614786100172051E-002	3.2595667179620751E-002	1.1197066398039343E-003	1.1464041620500592E-006
7	1669	1669	4	6	2.1250176111233848E-002	2.1232119927947758E-002	1.0351505190321214E-003	4.1089940823788039E-007
8	2488	2480	4	7	1.4575958554528409E-002	1.4574196384140155E-002	1.2125179680198802E-003	1.8947000451001582E-011
9	3514	3544	5	7	1.0366338715434359E-002	1.0335309336197808E-002	9.3028451144348907E-005	7.9677728822235892E-011
10	4646	4630	5	8	7.7705640743953915E-003	7.7796673694767613E-003	2.4112899844628446E-004	4.9014406175688304E-010
11	6569	6549	5	9	5.5563750348777982E-003	5.5188818040066284E-003	4.2297520977174015E-004	1.9282529269314321E-008



==> tests/L-shape/L-shape_HM_remaillage.dat <==
#Comparaison des estimateurs pour remaillage adaptatif et uniform
i_mesh	nbmaad	nbmaun	eta_sp_adap		eta_sp_unif		eta_ln_adap		eta_ln_unif
0	34	34	0.37135237382354613	0.37135237382354613	1.2871487496756406E-002	1.2871487496756406E-002
1	87	214	0.27388559723302497	0.23797673869631336 	2.5647030912031049E-002	3.2277294921174218E-003
2	164	524	0.19037223853498361 	0.17163216945305637	1.2741178017543005E-003	2.7882947229240802E-003
3	290	1996	0.13365693871169607	9.7401082077463896E-002	2.7108356390428238E-003	2.9401573181856875E-003
4	469	8078	8.8569799850277839E-002	7.3561674977527136E-002	4.1369513819648120E-003	 5.8678175732982734E-003
5	691	0	5.4439745563822549E-002	0	9.8131678760996280E-004	0
6	1146	0	3.2614786100172051E-002	0	1.1197066398039343E-003	0
7	1669	0	2.1250176111233848E-002	0	1.0351505190321214E-003	0
8	2488	0	1.4575958554528409E-002	0	1.2125179680198802E-003	0
9	3514	0	1.0366338715434359E-002	0	9.3028451144348907E-005	0
10	4646	0	7.7705640743953915E-003	0	2.4112899844628446E-004	0
11	6569	0	5.5563750348777982E-003	0	4.2297520977174015E-004	0


==> tests/L-shape/L-shape_ana.dat <==
# Comparison error estimator and analytical error for the linear elasticity L-shape test
nbmai	est			err			I_eff
34	0.65498989222784454	0.65438954369073921	1.00091741768018
84	0.44147084953977672	0.43665495188939885	1.01102906913008
137	0.29526886231877686	0.29180224893631479	1.01188000913324
239	0.19494130111357744	0.19341944654095181	1.00786815700201
293	0.13297531084815570	0.1323536108988339	1.00469726473724
429	8.9518824512562337E-002	8.8903294594383384E-002	1.00692358951361
601	6.0937947004530223E-002	6.0147361838449771E-002	1.01314413703138
801	4.1976711611129612E-002	4.1474712094327765E-002	1.01210374928366
1099	2.9093481585189828E-002	2.8642744612953883E-002	1.01573651472045


==> tests/L-shape/L-shape_ana_uni.dat <==
# Comparison error estimator and analytical error for the linear elasticity L-shape test
nbmai	est			err			I_eff			mesh
34	0.65498989222784454	0.65438954369073921	1.00091741768018	0.5
130	0.45428964068588557	0.44626819845938170	1.01797448766055	0.25
214	0.39085636231977527	0.37205367550236906	1.05053756502208	0.2
524	0.23681251737828518	0.23414857600393185	1.01137714104359	0.125
1142	0.22054058634657617	0.21708384339049733	1.01592353858348	0.09


==> tests/plate/Endo_comp.dat <==
i_mesh	nbmari	nbitri	eta_disc_rita		eta_ln_rita		nbmare	nbitre	eta_disc_resi		eta_ln_resi		
1	222	4	0.25140776953283062	1.0079758616597758E-002	222	6	0.25138545271881191 	2.1252612898559438E-008
2	756	4	9.0936462856537795E-002	5.1225441404969220E-003	756	6	9.0929728958752426E-002	3.8611730662575969E-010
3	2478	5	3.0063493502439798E-002	8.4171930053273715E-004	2478	6	3.0063362624882892E-002	6.7921695433433415E-007
4	6022	5	1.1609837773778033E-002	9.1651729751001700E-004	6022	7	1.1600145135722549E-002	8.0858894740434991E-009
5	17716	6	5.1238229591164123E-003	4.7347572474646585E-005	17716	7	5.1238221640183025E-003	7.0357274878006511E-009
6	33288	6	2.7494361194575503E-003	5.1598385605417873E-005	33288	8	2.7490889958145213E-003	1.8042400128140598E-010
7	55718	6	1.5163474413725758E-003	5.5326392188713497E-005	55684	8	1.5163766590349517E-003	4.4438390376791366E-011


==> tests/plate/HvM_comp.dat <==
i_mesh	nbmari	nbitri	eta_disc_rita		eta_ln_rita		nbmare	nbitre	eta_disc_resi		eta_ln_resi
1	222	3	0.30421103463059096	1.3072899718356989E-002	222	5	0.30414041197471897	4.2658275374948771E-008
2	836	4	0.11812943050387319	3.3081147165607344E-004	836	5	0.11812940668466054	1.0203029182287050E-007
3	2349	4	4.1217990675323689E-002	1.2845367705945875E-003	2349	6	4.1214904321030345E-002	7.5000726293420244E-010
4	7359	5	1.3865760794769868E-002	1.0528081044217792E-004	7359	6	1.3862330351341072E-002	2.6145406503440322E-006
5	27050	5	5.6062049075367437E-003	1.5661289354344392E-004	27036	6	5.6061980706315975E-003	9.1486068035466594E-007
6	42070	5	3.4018917000131956E-003	1.7425257598008222E-004	40272	7	3.4015848288864465E-003	6.9524717227263258E-011
7	60618	5	2.1097187931872542E-003	1.8472934898098581E-004	60588	7	2.1099689470375654E-003	2.5397053459614800E-006
#8	102729	6	1.2248290674540087E-003	1.5338011399290198E-006	102757	7	1.2246183172707394E-003	6.6999286231659400E-009
#9	156590	5	7.6851673344236285E-004	1.9194468293358210E-004	156572	7	7.6841246349347223E-004	1.3794157333378955E-006

